Kullback-Leibler Consistency of $p$-dimensional P\'olya Tree Posteriors and Differential Entropy Estimation

We exploit the multiplicative structure of P\'olya Tree priors to establish novel consistency results on $p$-dimensional trees, conditions to obtain Kullback-Leibler minimax contraction rates for univariate density estimation and a representation theorem of entropy functionals of P\'olya Tree posteriors. These results motivate a novel differential entropy estimator that is consistent under mild conditions on large dimensions.

==> _config.yml <==
title: Author support for IMS co-sponsored journal EJS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
